An Entropy Based Outlier Score and its Application to Novelty Detection for Road Infrastructure Images

A novel unsupervised outlier score, which can be embedded into graph based dimensionality reduction techniques, is presented in this work. The score uses the directed nearest neighbor graphs of those techniques. Hence, the same measure of similarity that is used to project the data into lower dimensions, is also utilized to determine the outlier score. The outlier score is realized through a weighted normalized entropy of the similarities. This score is applied to road infrastructure images. The aim is to identify newly observed infrastructures given a pre-collected base dataset. Detecting unknown scenarios is a key for accelerated validation of autonomous vehicles. The results show the high potential of the proposed technique. To validate the generalization capabilities of the outlier score, it is additionally applied to various real world datasets. The overall average performance in identifying outliers using the proposed methods is higher compared to state-of-the-art methods. In order to generate the infrastructure images, an openDRIVE parsing and plotting tool for Matlab is developed as part of this work. This tool and the implementation of the entropy based outlier score in combination with Uniform Manifold Approximation and Projection are made publicly available.

==> Highvs30.dat <==
k ISOS KNNv KNNWv LDF LDOF LOF LoOP ODIN SLOF SOS tLEF tSLEF ULEF USLEF USOS
5 0.656751747072594 0.586313342605816 0.637674258267409 0 0.64648862214883 0.6576803559883 0.662226439962962 0.652169102429158 0.668631220587538 0.708426867117019 0.705594217057204 0.699115388606448 0.699806157187209 0.704447990203714 0.655703906190306
15 0.661788674060713 0.515870519500734 0.574581483681823 0 0.692525666587224 0.486816885641077 0.635172257764543 0.570603907416109 0.522557540648623 0.681522597914171 0.703697516554219 0.697152960858251 0.713680075761113 0.694162469197837 0.615470689746586
40 0.615076130287685 0.428014858312796 0.507535132450822 0 0.557087809461472 0.448102700842792 0.531032221708455 0.478345714547982 0.488913921504454 0.662959417230063 0.65002716749889 0.666197121014829 0.684481464239814 0.674086279044702 0.579286923709794
60 0.591307063150609 0.38602598145084 0.475009428804047 0 0.520071272636255 0.415139908343188 0.50665544926434 0.434850919418864 0.463675514586065 0.659895875500451 0.635319052769373 0.649251144142263 0.670303301036408 0.664585707757529 0.557351734016222
80 0.570461424147087 0.356236359235862 0.450686321435128 0 0.500508927359861 0.393617718796718 0.492208907233681 0.399057579276078 0.441647533487576 0.655192234998578 0.623334102081373 0.635218136771401 0.660140112170694 0.654956247641017 0.538607157538432
100 0.552664716859358 0.333133544363697 0.430843499527349 0 0.487457124954527 0.376961590344907 0.481209063453931 0.371787097604589 0.427887323582301 0.649557829713087 0.612627385066937 0.623655611471136 0.651656647285468 0.646645376906994 0.523335274445906


==> Highvs5.dat <==
k ISOS KNNv KNNWv LDF LDOF LOF LoOP ODIN SLOF SOS tLEF tSLEF ULEF USLEF USOS
5 0.738824464089434 0.649086913753253 0.713313446045778 0 0.78801343313855 0.791826837897231 0.794266063687956 0.736490340021309 0.79778901570754 0.816886102922721 0.833051244906247 0.751649599996159 0.832192954256293 0.751607751713009 0.742340762071663
15 0.766209675932344 0.566324718626413 0.640645425589824 0 0.818587692596301 0.545077735991848 0.721810411243561 0.69191574545662 0.607174495315318 0.791984129720058 0.816781321876631 0.801467495829212 0.828603381694022 0.795692031910511 0.748583211142225
40 0.745082145293713 0.482589510832051 0.567986063399347 0 0.665991535743806 0.520883656161037 0.596807344774536 0.582302184688821 0.571934873809789 0.778460319890841 0.761049991061142 0.782613000385617 0.803536099756046 0.78843047292568 0.703802581926831
60 0.717227623394313 0.438394757580592 0.533582285188834 0 0.631233089325241 0.493488743854034 0.572827717352528 0.535454474759953 0.549184800254617 0.776031836762835 0.747798996763571 0.766697344718419 0.792541064629943 0.783097462406692 0.678603742455083
80 0.692399726462946 0.405986308716869 0.507771514787596 0 0.613321062112632 0.471949063744876 0.559073421289553 0.497213561729825 0.527564951020673 0.77356551380793 0.736761632339583 0.752201163574675 0.782524894517475 0.774430057649616 0.656376211255263
100 0.671419787183041 0.382170787493296 0.486767204093756 0 0.601030173253496 0.455856394650154 0.548716933242368 0.469019283079584 0.51461042214656 0.770414706865603 0.726944762671332 0.740818590899361 0.774802523403373 0.767446124343918 0.638562792066142

==> Highvs50.dat <==
k ISOS KNNv KNNWv LDF LDOF LOF LoOP ODIN SLOF SOS tLEF tSLEF ULEF USLEF USOS
5 0.630783558074924 0.637091360758287 0.679915071336667 0 0.614395600635902 0.625838942900838 0.636925418418732 0.621352159511351 0.634476338372914 0.667115699233929 0.668279488769196 0.655740943013468 0.670997469972472 0.660021150819573 0.627247927545061
15 0.645808806511908 0.559355878150991 0.62448901403095 0 0.647085005384003 0.530600580875946 0.639943104686069 0.596657275695307 0.544765911842691 0.662196225630223 0.682207400370396 0.684536395024981 0.697763791895904 0.689433338910622 0.631279112183951
40 0.630159504821518 0.481825914423438 0.55905836624533 0 0.54895627990571 0.484850339668396 0.566664040193335 0.516242371596952 0.51496148734101 0.670974481684895 0.657682665770476 0.666314000150252 0.672772393064388 0.669660779804178 0.601440095592997
60 0.61180376591615 0.444386487464625 0.52873436258124 0 0.524484739365853 0.447812838892818 0.545234031533949 0.47143267633751 0.488593383169336 0.668057421512442 0.646286576100122 0.654241022046908 0.661348151215321 0.659996727010154 0.581593048852245
80 0.594596783442114 0.417987539510745 0.506075607022381 0 0.509947727863972 0.427389509876152 0.528914600325988 0.43667129516132 0.467099035217658 0.662712574868446 0.635932994305605 0.642914874191664 0.652661090674417 0.651236933361637 0.564897829921605
100 0.579189327309669 0.398249771871651 0.487697697279384 0 0.500026397651997 0.412812622767025 0.516994904056897 0.410048026978879 0.454493079747866 0.657389580057221 0.626975736650005 0.6337387792035 0.645851373722643 0.6444571430531 0.551285374249323


==> HighvsRural.dat <==
k ISOS KNNv KNNWv LDF LDOF LOF LoOP ODIN SLOF SOS tLEF tSLEF ULEF USLEF USOS
5 0.534723032049086 0.565886503180593 0.608008582087167 0 0.518591096498249 0.518886477903137 0.533602387312383 0.508355192686521 0.533468589438478 0.587500112380444 0.569489843609425 0.571614338858385 0.564891431372423 0.577045311012368 0.516647517473688
15 0.538808663730745 0.485409484362051 0.550102621259149 0 0.547140663699995 0.427190275267587 0.546400272032332 0.468698480082201 0.432063970726102 0.567811303270445 0.574159788440724 0.577414961231019 0.599041111436707 0.592960450032542 0.511428895493742
40 0.504710662382704 0.405933449540138 0.482180924563342 0 0.416482666766387 0.373476691253986 0.456828320340416 0.371767058992759 0.391737047225715 0.569655612904688 0.539702479132094 0.544569089736665 0.553567293994926 0.551319212833961 0.468149346896991
60 0.479370012832868 0.368639136694098 0.451557156432141 0 0.388738899906876 0.336076089311767 0.432672062925749 0.324011397396393 0.36201463538638 0.560575664090233 0.522306801081926 0.525948432296096 0.537565328868168 0.535575413270116 0.443520635589901
80 0.45804313662999 0.343154786761856 0.428698290501291 0 0.37447384780079 0.315946211397969 0.416449864706972 0.290044555424927 0.339228116400861 0.549986950839126 0.508724468303696 0.511521780372005 0.528461666151779 0.524849530731849 0.425438752789478
100 0.439914021469942 0.32419511498832 0.410018380879925 0 0.365341878242664 0.300882932414208 0.403649211193536 0.265841880001663 0.324944236499005 0.540026460545084 0.497254920406635 0.500173489343012 0.521308178703275 0.517112365327513 0.411899645763816


==> maxMean.dat <==
y x ex
18 0.85102055609826 0.128975529740888
16 0.855724208401473 0.127802665785325
12 0.812037826100261 0.229776683488194
10 0.855556146264863 0.116057300716579
8 0.865192072408449 0.123169158977053
6 0.858030166058922 0.119175176995853
4 0.865684948052534 0.113792822369594
2 0.863822536744827 0.122677097138883
22 0.847920152354538 0.129942700756363
20 0.849947384620312 0.131555020157599


==> maxMeanBest.dat <==
y x ex
14 0.8669868439862 0.119282025954708




==> maxMeanOwn.dat <==
y x ex
32 0.856762044093019 0.125299552598146
28 0.851890443529279 0.12795653223507
26 0.852997765354924 0.126784224855892
30 0.855105076957395 0.12304700645534
24 0.853912964834353 0.125196797520472

==> meanMean.dat <==
y x ex
17 0.777993787935816 0.147512588033536
15 0.797131036531757 0.139633302091605
13 0.792093770134368 0.136429765069463
11 0.734949134508298 0.224282455970492
9 0.793752222882153 0.123346160035173
7 0.802354858741777 0.126838611602102
5 0.788255135963518 0.128894692737456
3 0.774650059283154 0.127255857965021
1 0.789586497755293 0.133263553635556
21 0.800183809020762 0.133624724052823
19 0.803256705946112 0.131472286965424

==> meanMeanBest.dat <==
y x ex
27 0.818017911668705 0.12667062355936


==> meanMeanOwn.dat <==
y x ex
31 0.814823928598411 0.12896458296527
25 0.806334095513473 0.130582818827321
29 0.810819980201625 0.123331394194895
23 0.803364601815055 0.126518581790126
